The POKEMON Speckle Survey of Nearby M dwarfs. IV. Distance-Limited Catalog (POKEMON-DLC)

The Solar Neighborhood is dominated by stars smaller, colder, and fainter than the Sun: the M dwarfs. If we are to understand the context in which the Sun formed and evolved, then we must investigate the system architectures of our low-mass neighbors. We have therefore carried out the Pervasive Overview of Kompanions of Every M Dwarf in Our Neighborhood (POKEMON) speckle survey of nearby M-dwarf primaries. We created the survey with the goal of observing a volume-limited (north of -30 degrees) sample of M-dwarf primaries through M9 out to 15 pc at diffraction-limited resolution. Pre-Gaia parallax measurements yielded a catalog of 454 nearby M-dwarf primaries. However, the precise astrometry from Gaia indicated that there are additional low-mass sources within 15 pc. Here we present the POKEMON-Distance Limited Catalog (POKEMON-DLC), a supplemental catalog that consists of speckle observations for the 66 additional M-dwarf primaries identified by Gaia, increasing the number of ultracool dwarf (later than M6.5) primaries in the POKEMON catalog by a factor of 1.6. In our observations we detect four likely bound companions. After carrying out a literature search for additional companions, we update the projected separation distribution and find a peak at 7.91 au ({\sigma}log(a) = 1.1, SElog(a) = 0.10). We also update the M-dwarf stellar multiplicity and companion rates, and find values of 22.7 p/m 1.8% and 27.5 p/m 2.0%, respectively. These results emphasize the utility of Gaia for identifying low-mass, nearby sources, and we find that ensuing characterization of these sources by SPHEREx will continue to clarify the nature of the Solar Neighborhood.

==> table1.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. IV. Distance-Limited
Catalog (POKEMON-DLC)
Authors: Clark C.A., Rustamkulov, Z., van Belle G.T., Everett M.E., Littlefield, C., Deveny, S. J., Ciardi D.R., von Braun K.
Table: POKEMON-DLC targets
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---     2MASS             2MASS designation or name
  18- 36 I19    ---     GaiaDR3           Gaia DR3 designation
  38- 41 F4.1   mag     Gmag              Gaia G magnitude
  43- 46 F4.1   pc      Dist              Distance
  48- 51 F4.1   ---     RUWE              Gaia DR3 re-normalized unit weight error
  53- 54 I2     ---     IPDFMP            Gaia DR3 ipd_frac_multi_peak
  56- 56 A1     ---     DetectedComp(s)?  Companion(s) observed by us? (Y)es or (N)o
  58- 58 A1     ---     KnownComp(s)?     Known companion(s)? (Y)es or (N)o
--------------------------------------------------------------------------------
J00275592+2219328 2799992744809482112 15.0 14.1  6.4  1 N Y 
J00313539-0552115 2526862202360516224 11.6 14.1  1.3  0 N N 
J00492565+6518038  524551232110220800 13.2 14.3  1.2  0 N N 
J00580115+3919111  373838214051410816 12.6 14.6  1.4  0 N N 
J01081826-2848207 5032989500911228928 12.0 12.8  1.6  0 N N 
J01283952-1458042 2452167910719793664 12.2 13.4  7.6 88 Y Y 
J01335800-1738235 2450599697900838912 11.7 14.7  1.8  0 N N 
PM J02024+1034 A  2571309955621962240 11.9 14.4  3.5 38 Y Y 
J02070382+4938441  358269546017619840 11.1 14.3  1.4  1 N N 
J02170993+3526330  327944328126649856 13.7 10.3  1.2  0 N N 
J02543950-2215584 5079067147013772288 11.7 14.3  1.3  0 N N 
J03105861+7346189  547381594623756416 13.0 12.1  1.2  0 N N 
J03141241+2840411  121843656638575872 14.6 14.9  1.4  0 N N 
J03205965+1854233   56252256123908096 16.1 14.6  1.0  1 N N 
J03510004-0052452 3257243312560240000 15.3 14.7  1.3  0 N N 
J03571999+4107426  230171768457140736 14.6 14.2  1.3  0 N N 
J04060688-0534444 3197487123332369536 12.0 14.1  1.6  0 N N 
J04063732+7916012  555032443207370880 13.4 13.5  1.2  1 N N 
J04195212+4233304  229155579195699456 15.6 10.3  1.1  0 N N 
J04425586+2128230 3411398347466374144 10.7 13.9  1.1  5 N N 
J05102012+2714032 3421840993510952192 14.9 10.3  1.1  0 N N 
J05103956+2946479  156150240492946816 11.3 12.4  1.3  1 Y N 
J05165345+5640195  279844370905734144 15.0 14.5  1.2  0 N N 
J05321467+0949150 3338162729799839104 10.3 13.0  1.2  2 N Y 
J06352986-0403185 3104733181410232576 12.7 12.6  9.0  6 N Y 
J07131123-0511482 3059182338820698624 10.2 11.5  1.2  1 N N 
J07171706-0501031 3059246454092369024 11.9 11.1  1.2  0 Y N 
J07195798+8404382 1149727977380998784 10.9 12.5  1.1  0 N N 
J08151117-2344157 5699418131466175488 11.1  9.9  1.4 22 N Y 
J08383373-2843261 5645479806157346688 10.8 13.6  2.2  2 N Y 
J09214812-0219433 3838384617141390208 11.0 12.0  1.1  0 N N 
J09342791-2643267 5661077924778519552 12.5 14.3  1.4  0 N N 
J09434633-1747066 5684037136313018368 12.2 13.4  1.2  0 N N 
J09552387-2715405 5657274198660921472 10.8 10.9  1.1  1 N N 
J10430293-0912410 3762231926405726720 13.2 12.2 13.0 52 Y Y 
J10442927-1838063 3555173782156353536 13.1 12.9  1.2  0 N N 
J11163766-2757186 3531294008802299392 12.3 14.0  1.3  0 N N 
J11193058+4641437  788357434914248448 13.7 10.5  1.4  0 N N 
J11285624+1010395 3915363693944966528 11.3 12.8  1.2  0 N N 
J12140866-2345172 3489874340631095936 12.3 10.8  1.2  0 N Y 
J12212673+3038376 4015042738059517568 13.4 12.0  1.2  0 N Y 
J12393641-2658111 3496355755520065408 13.4 11.0  1.2  1 N N 
J13233804-2554449 6192641081831733760 11.6 14.1  1.5  0 N N 
J13571306-2922252 6173812151364882688 11.4 13.2  1.3  1 N N 
J14211512-0107199 3652796572020424448 11.8 13.4  1.5  4 N N 
J14542790+3532569 1293234723208262144 11.1 14.9  1.4  0 N N 
J14551146+3006454 1282073374518833152 12.5 14.0  1.2  0 N N 
J15221293-2749436 6213248060043565184 11.9 11.7  1.2  0 N N 
J15402966-2613422 6234648404610590208 15.7 14.9  0.9  0 N N 
J16124178-1852317 6245870673116518784 10.3 14.6  1.3  0 N N 
J18054470-1422425 4147112604476417792 13.3  9.5  1.1  0 N N 
J18242359-0536488 4161034758178900224 14.4 13.2  1.1  0 N N 
J18261131+3014201 4588438567346043776 15.9 11.1  1.2  1 N N 
J18421107-2328582 4078319494857310336 11.0 10.6  0.9  0 N N 
J19445376-2337591 6768500538717144064 13.1 14.8  1.4 89 Y Y 
J19462386+3201021 2034581091118259328  9.3 13.9  1.0  1 N Y 
J20443743+1517352 1762523981210977664 15.3 10.4  1.0  0 N N 
J21462206+3813047 1952802469918554368 10.8  7.0  1.2  8 N N 
J21471744-0444406 2669873515120908544 12.6 11.5  1.4  0 N N 
J22112417+4059587 1958030617647715328 13.2 12.7  1.2  1 N N 
J22171899-0848122 2616132101175106816 12.1 11.1 10.1  0 N Y 
J22330225+0922410 2717105133036645760  9.5 13.0  1.2  0 N N 
J23062928-0502285 2635476908753563008 15.6 12.5  1.1  0 N N 
J23101566-2555530 2379962604166006016 10.3 14.9  1.5  0 N N 
J23312174-2749500 2331849006126794880 15.9 13.6  0.9  3 N N 
J23380819-1614100 2395413147718069504 10.3 13.1  1.1  0 N N 

==> table4.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. IV. Distance-Limited
Catalog (POKEMON-DLC)
Authors: Clark C.A., Rustamkulov, Z., van Belle G.T., Everett M.E., Littlefield, C., Deveny, S. J., Ciardi D.R., von Braun K.
Table: Targets in the volume-limited, 15-pc POKEMON sample of M-dwarf primaries
================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     2MASS             2MASS designation or name
  19- 37 I19    ---     GaiaDR2           Gaia DR3 designation
  39- 48 I10    ---     TIC               TESS Input Catalog designation
  50- 50 A1     ---     DetectedComp(s)?  Companion(s) detected? (Y)es or (N)o
  52- 52 A1     ---     KnownComp(s)?     Known companion(s)? (Y)es or (N)o
--------------------------------------------------------------------------------
J00064325-0732147 2441630500517079808  176287658 N N 
J00085512+4918561  393621524910343296  201784071 N N 
J00113182+5908400  423027104407576576  452882423 N N 
J00152799-1608008 2368293487261055488   12862728 Y Y 
J00153905+4735220  392350008432819328  440065990 N N 
J00154919+1333218 2768048564768256512   52005579 N N 
J00182256+4401222  385334230892516480  440109725 N Y 
J00202922+3305081 2863419584886542080   57984826 N N 
J00242463-0158201 2541756977144595712  244167275 N N 
J00244419-2708242 2322561156529549440  340703996 Y Y 
J00275592+2219328 2799992744809482112  411533111 N Y 
J00283948-0639481 2430731144829585280   40082634 N N 
J00313539-0552115 2526862202360516224   40104085 N N 
J00322970+6714080  527956488340229632  420470817 Y Y 
J00355557+1028352 2751296646125543040  408516077 N N 
J00385879+3036583 2858600494141185280  267688052 N N 
J00445930-1516166 2371032916186181760   92226327 N N 
J00492565+6518038  524551232110220800  285129058 N N 
LTT 10301         2805045756653326080   13886484 Y Y 
J00570261+4505099  377423450888562304  196293610 N N 
J00580115+3919111  373838214051410816  432843953 N N 
J00582789-2751251 5032683355641241472   63835575 N Y 
J01005643-0426561 2525276565243086080  398570754 N N 
J01012006+6121560  426641955043723520  256316623 N N 
J01015952+5410577  411311395692644224  252110114 N N 
J01023213+7140475  533621859441169920  379084450 N N 
J01023895+6220422  522863309964987520  256419669 N Y 
J01045368-1807292 2358022227591374336  268633473 N N 
J01053732+2829339  308256610357824640   15615674 N Y 
J01081826-2848207 5032989500911228928  326196770 N N 
J01095117-0343264 2531195858721613056  248350761 N N 
J01123052-1659570 2358524597030794112  439403362 N N 
J01195227+8409327  573273684709125504  461635002 N N 
J01221027+2209032  289699156182894592  411628298 N Y 
J01283952-1458042 2452167910719793664  257397333 Y Y 
J01335800-1738235 2450599697900838912   54003038 N N 
J01382162+5713571  409824168780424832  453303407 N N 
GJ 65 A           5140693571158739840  632499596 Y Y 
J01432015+0419172 2560771312759450496  369534824 N N 
J01510405-0607047 2467732906559754496   24923308 N N 
J01524908-2226055 5134635708766250752  266680951 N N 
J01592349+5831162  505516521175942784  445501347 N N 
J02001278+1303112   76868614540049408  404715018 N N 
J02013533+6346118  514923083669786112  374029463 N N 
J02015400+7332320  558611490995613056  137161861 Y Y 
J02021620+1020136 2571094283835172736  347509900 N N 
PM J02024+1034 A  2571309955621962240  630521302 Y Y 
J02050492-1736528 5138510181584617856  257505374 N Y 
J02054859-3010361 5020179503252128768  123366965 N N 
J02070382+4938441  358269546017619840  250559611 N N 
J02122090+0334310 2515037264041041536  270415707 N N 
J02132062+3648506  331307970417696000  184739388 Y Y 
J02141251-0357434 2492866780297999232  332819239 N N 
J02150802-3040011 4971892010576979840   70555405 N N 
J02162977+1335136   74203982469858816  408587159 N N 
J02164119-3059181 4971681351020953088  322736681 N Y 
J02170993+3526330  327944328126649856   63781635 N N 
J02221463+4752481  354077348697687424  409527090 N N 
J02333717+2455392  102162639019033600   22750743 N N 
J02355328+2013119   87921523897823872  247042708 N N 
J02364412+2240265   89593331327905536   61085196 N N 
J02411510-0432177 5185165891628969984   35760711 N N 
J02441537+2531249  114207651462714880  436856183 N N 
J02463486+1625115   33732162042339072  218088471 N N 
J02530084+1652532   35227046884571776  257870150 N N 
J02543950-2215584 5079067147013772288   97484419 N N 
J02581021-1253066 5159273530961537280  471012273 N N 
LTT 1445          5153091836072107136   98796344 N Y 
J03062676+0157538     630505494719360  328324098 N N 
J03090015+1001257   14912165107085184  365369408 N N 
J03105861+7346189  547381594623756416  428681517 N N 
J03132299+0446293    3179036008830848  328465904 N N 
J03141241+2840411  121843656638575872   35025268 N N 
J03161381+5810024  461701979229013376  385254633 N Y 
J03205965+1854233   56252256123908096    5579232 N N 
J03212176+7958022  567659818855055488  357936741 N N 
J03230175+4200269  240945608019526272  385048602 N N 
J03304890+5413551  445100418805396608  316627328 N N 
J03353849-0829223 5165286828773802880  118590684 N N 
J03360868+3118398  121254932585133568   90768237 N N 
J03462011+2612560   70051608089857536  125736050 N N 
J03472091+0841464 3278325004913943808  468889408 N N 
J03504432-0605400 3243715604392800512   38631589 N N 
J03510004-0052452 3257243312560240000  401945077 N N 
J03524169+1701056   43574131143039104  242941982 N N 
J03531041+6234081  474987206435652608  393080288 N N 
J03544620+2416246   65829792677145344  348769612 N N 
J03571999+4107426  230171768457140736  187092382 N N 
J04060688-0534444 3197487123332369536  269634384 N N 
J04063732+7916012  555032443207370880  397098265 N N 
J04083742+3338134  170639948323693952  467729221 N Y 
J04121693+6443560  476809509515283712   84649454 N N 
J04171852+0849220 3299381442858615936  283866910 N N 
J04195212+4233304  229155579195699456  347994537 N N 
J04263264-3048013 4884761177275202176  170636897 N N 
J04290013+2155214  145421309108301184   17558287 N N 
J04302527+3951000  179700710496485504  238865036 N N 
J04333393+2044461  144312344255035392   61258139 N N 
J04351612-1606574 3171631420210205056  117733581 N Y 
J04374092+5253372  272855565763652480  274545692 N N 
J04374188-1102198 3184351876391975808   55997717 N N 
J04381255+2813001  157915536473892224  125884499 Y Y 
J04393163+1615447 3310083401849536384  245914064 N N 
J04402325-0530082 3200303384927512960  298907057 N N 
J04425581+1857285 3409711211681795584  397354290 N N 
J04425586+2128230 3411398347466374144  397356212 N N 
J04505083+2207224 3412806512623627008   18685916 N N 
J04520573+0628356 3288082758293022848  450102450 N N 
J04523448+4042255  200296663143599104  187391650 N N 
J04534995-1746235 2979590513145784192  246902275 N N 
J05011802+2237015 3418324583527645440   69051805 N N 
J05015746-0656459 3187115498866675456   43605290 N N 
J05022845-2115236 2974726131970829952  146438424 Y Y 
J05032009-1722245 2976850598890749824  169304560 N N 
J05032402+5307412  266846631637524864  259737046 N Y 
J05041476+1103238 3292000966760477312  415508270 N N 
J05050591+4414037  205533465225342208  261075502 N N 
J05083500-1810178 2976507997939000064  146538232 Y Y 
J05102012+2714032 3421840993510952192   69850453 N N 
J05103956+2946479  156150240492946816   69912980 Y N 
J05124223+1939566 3407785622839603968  467611768 N N 
J05165345+5640195  279844370905734144   87378424 N N 
J05280015+0938382 3338097377577012480  365779699 N N 
J05312734-0340356 3209938366665770752   50726077 N N 
J05321467+0949150 3338162729799839104  200525363 N Y 
J05325194+3349474 3449170488894369792  115131636 N N 
J05345212+1352471 3341624061123288448   52373734 N N 
J05363099+1119401 3339921875389105152  436248822 N Y 
J05392474+4038437  191109281417914880  239097694 N N 
J05402570+2448090 3428755925216353280   75326630 Y Y 
J05420897+1229252 3340477717172813568  247463344 N N 
J05421271-0527567 3023121827755777280  471012323 N N 
J05454821+6214132  283569928616960768   70658312 N N 
J05554318-2651233 2910909931633597312   33105293 N N 
J05565722+1144333 3342958387205080064  102286828 N N 
J05593774+5835351  269067920001221888   53186913 N Y 
J06000351+0242236 3316364602541746048  282501711 N N 
J06011106+5935508  999747822484300800  322347050 N N 
J06022918+4951561  970354749937140736  467119250 N N 
J06074375-2544414 2911981886751531648   37354679 N N 
J06101978+8206256 1143321672882274560  138421058 N N 
J06103462-2151521 2940856402123426176  124279525 N N 
J06140240+5140081  971499272821709440  241217645 N N 
J06151198-1626152 2944727125434832768   33937232 N N 
J06244132+2325585 3377365057060447616  430044614 N N 
J06261024+1845249 3372159045216183552  430173956 Y Y 
J06292339-0248499 3117120863523946368   43085522 Y Y 
J06352986-0403185 3104733181410232576   52495232 N Y 
J06371092+1733526 3359074685047632640  307809773 N N 
J06401397-0552226 3100542495921276160   53411081 N N 
J06490542+3706533  943688191349024000   16530308 N N 
J06521806-0510253 3101923001490347392  282210766 N Y 
J06540419+6052191 1003752587430126464   88334764 Y Y 
J06544902+3316058  939072613334579328   68581262 N N 
J06575703+6219197 1099288633074163328   88384320 Y Y 
J06592868+1920577 3365063724883180288   58998044 N N 
J07032317+3441509  939599584345993984  165204611 N N 
J07035565+5242075  981548637301374336  252933112 Y Y 
J07073776+4841138  978338677527779200  252947361 N N 
J07100180+3831457  946632924007399936  321103619 N Y 
J07111138+4329590  950075494913104768   22593147 N Y 
J07131123-0511482 3059182338820698624   23369524 N N 
J07161977+2708331  883439489632629120  155753765 N Y 
J07171706-0501031 3059246454092369024   51159255 Y N 
J07180819+3916295  948039989652369408   17808034 N Y 
J07195798+8404382 1149727977380998784  358015762 N N 
J07200325-0846499 3048443305671969152  318801864 N N 
J07272450+0513329 3139847906307949696  318686860 N N 
J07281309-1847359 3026511175437908096  139654644 Y Y 
J07284541-0317524 3060641356390249728   64910894 N N 
J07315773+3613102  898506093171335424   16034014 N Y 
J07342749+6256295 1088813933689615872   85208537 N N 
J07352188+5450590  985610542491481984  355061271 N N 
J07362513+0704431 3142052633276822144  234479593 Y Y 
J07384089-2113276 5715352842388433664  415085843 N N 
J07444018+0333089 3136952686035250688  266744225 N N 
J07471385+5020386  982389862479141376  309661100 N N 
J07481617+2022073  672091364541849344   62945931 N N 
J07515138+0532572 3143635723866162432  266194572 N N 
J07515465-0000117 3085716990368639744  122868995 N N 
J07545478-2920559 5600272625752039296  129270733 N Y 
J07555396+8323049 1148885991992198016  289972535 N N 
J07580909+0717015 3144499458967932672  271204416 N N 
J07581269+4118134  922225002820369152  371272665 N N 
J08115757+0846220 3098328182579892096  334415465 N N 
J08124088-2133056 5700706729031126656  471012765 N N 
J08134450+7918114 1138963758544545280  459181676 N N 
J08151117-2344157 5699418131466175488  437229644 N Y 
J08160798+0118091 3089711447388931584  455139555 N N 
J08255285+6902016 1097353325107339776  147556632 Y N 
J08294949+2646348  703790044252850688    3664898 N N 
J08313011+7303459 1123140411831352064  312885008 N N 
J08342587-0108391 3073508528645520000  121286320 N N 
J08354915+6804096 1094235934764378112  102885744 N N 
J08362561+6717419 1093918828739878528  102887760 Y Y 
J08383373-2843261 5645479806157346688  196466162 N Y 
J08401597+3127068  709563717249089792  341526939 N N 
J08402975+1824091  659464504288593536  175241416 N N 
J08412013+5929505 1040827088726734976  445064836 N N 
J08533619-0329321 5761985432616501376    7975441 N N 
J08552479+7047389 1118916397393675648  471012682 Y Y 
J08561956+1239500  605079910398496640  437041669 N Y 
J08581519+1945470  660597997696173440  197251248 Y Y 
J08585633+0828259  585250252550906624  283784587 Y Y 
J08595604+7257364 1123681096674583552  207339173 N N 
J09002359+2150054  685103912857072640  203225829 N N 
J09003254+4635117 1010729194865571456   29168887 N N 
J09025284+6803464 1117132130541140736  219704346 N N 
J09064536-0848248 5743705394673617664   19976193 N Y 
J09142298+5241125 1022456139210632064  251078595 N Y 
J09153642-1035470 5742299050967060352   60764070 N Y 
J09162066-1837329 5680147991886954240    5362024 N N 
J09214812-0219433 3838384617141390208  281234286 N N 
J09304457+0019214 3840711729206827520  383218397 N N 
J09311936-1329192 5690031948585514368  293521985 Y Y 
J09315632+3619129  798914636327665536  450298091 N N 
J09342791-2643267 5661077924778519552  189565557 N N 
J09360161-2139371 5664814198431308288  413248763 N N 
J09410199+2201291  640862653425455360   92007090 N N 
J09411033+1312344  614543647497149056  307646256 N N 
J09423493+7002024 1071194431653425280  142439879 N Y 
J09434633-1747066 5684037136313018368  289600366 N N 
J09435563+2658085  646818024623804416  233635503 N N 
J09444731-1812489 5683871247496205312  418096656 N N 
J09445422-1220544 5690846274384548864  289706625 N N 
J09510964-1219478 5690980582306104448  396810588 N N 
J09535523+2056460  628080246633611520   88099283 N N 
J09552387-2715405 5657274198660921472   22147322 N N 
J09560868+6247185 1051547052218220160  287165117 N N 
J10022184+4805209  823228721067307392  252470070 N N 
J10092996+5117197  848178083009862656  371493573 N N 
J10120466-0241044 3828751074215823872   77610900 Y Y 
J10121768-0344441 3828238392559860992   77612635 N N 
J10123481+5703495 1045525233191254784  137958028 N N 
J10155390+1729271  622339455521105280   61101267 N N 
J10164599-1157412 3765772972322477696  385194991 N N 
J10193634+1952122  625453654702751872   95431305 N N 
J10251088-1013434 3767878708888402816   36879392 N N 
J10285555+0050275 3855208897392952192  277888583 N N 
J10352725+6926594 1073206263054159104  103803629 N Y 
J10413809+3736397  751975660302006784   17299996 N N 
J10430293-0912410 3762231926405726720  902699691 Y Y 
J10442927-1838063 3555173782156353536  413373646 N N 
J10452148+3830422  776067089642433664   17329110 Y Y 
J10481258-1120082 3757613049856225792   55099399 N N 
J10494561+3532515  750586216906847104  249667452 Y N 
J10505201+0648292 3864615459886222464  393584005 N N 
J10520440+1359509 3873066031380105216   63881698 N N 
J10521423+0555098 3864228496219589120  281744438 N N 
J10562886+0700527 3864972938605115520  365006789 N N 
J11000432+2249592 3988987164339438208   97472519 N N 
J11011965+0300171 3814642931282607104  281837943 N N 
J11023832+2158017 3988689609004982912   97488127 N N 
J11032027+3558203  762815470562110464  166646191 N N 
J11052903+4331357  778947814402602752  252803603 N Y 
J11093138-2435548 3536123338748976256   20325431 N N 
J11115176+3332111  758200712885953280   85334035 N N 
J11163766-2757186 3531294008802299392   20501510 N N 
J11193058+4641437  788357434914248448  148673115 N N 
J11200526+6550470 1057318835428596096   99937206 N N 
J11214924-1313084 3562157781229213312  335437746 N N 
J11285624+1010395 3915363693944966528  388802555 N N 
J11304179-0805425 3592769731134725248  285972083 N N 
J11310835-1457201 3560746351897773952  471012447 N N 
J11414471+4245072  772430527947893632  115869504 N N 
J11421096+2642251 4017860992519744384  138819293 N N 
J11474143+7841283 1129149723913123456  358615829 N N 
J11474440+0048164 3796072592206250624  325275315 N N 
J11505787+4822395  786834302080370304   11893637 N N 
J11510737+3516188 4031586157514097024  144400022 N N 
J11535267+0659561 3899128064731508736  291108374 N N 
J11540788+0948227 3912369208386557440  291108016 N N 
J11554286-2224586 3493736924979792768    5630425 N N 
J12100559-1504156 3569610404187997696  347694620 N N 
J12111179-1957376 3517841209157902720  422382572 N Y 
J12140866-2345172 3489874340631095936  429354344 N Y 
J12141654+0037263 3698534434669937024  397052407 N N 
J12185939+1107338 3907283967108054528  389356212 N N 
J12212673+3038376 4015042738059517568  357187278 N Y 
J12233316+6711184 1680921595450031232  148910748 Y Y 
J12245243-1814303 3519785523672576384   22395594 N N 
J12253211-1559418 3521407509481957120  334939050 N N 
J12285759+0825316 3902745286187581312  389432682 Y Y 
J12311578+0848380 3902785006045478656  399057352 N N 
J12331738+0901157 3902874650602495232  399087412 Y Y 
J12362870+3512007 1518564478676515712    4750626 N N 
J12385241+1141461 3928391218812375808  399119319 N N 
J12393641-2658111 3496355755520065408  390531051 N N 
J12424996+4153469 1534239391319888384  115920948 N N 
J12440075-1110302 3530383784971799680  156619134 N N 
J12475664+0945050 3735000631158990976  390651552 N N 
J12490273+6606366 1677568531661779072  341687654 Y Y 
J12504357-0046047 3689602277083844480   53280272 N N 
J13003350+0541081 3705324881045028992  411248800 N N 
J13004666+1222325 3737308025029348608   88138162 N Y 
J13065025+3050549 1466009540856759680  165993932 N N 
J13093495+2859065 1461125613285603840  359185852 N N 
J13101268+4745190 1554433777791815808  137025855 N N 
J13193356+3506373 1473166433840438016  105617786 N Y 
J13194569+4746409 1552921051659352960  393894049 Y Y 
J13225673+2428034 1446540213584440704  459826435 N N 
J13233804-2554449 6192641081831733760  101774867 N N 
J13282106-0221365 3637980103080627328  115070878 N Y 
J13295979+1022376 3738099879558957952  404519959 N N 
J13303106+1909340 3746973763029907328  450341297 N N 
J13392410+4611114 1503625448550796032  458452740 N N 
J13424328+3317255 1470462322431834880  173095595 N N 
J13450502+1747105 1244644727396803584   72464819 N N 
J13454354+1453317 3741297293732404352   72465347 N N 
J13455074-1758047 6294928369390563968  286942673 N N 
J13533877+7737083 1714831771000745344  219463771 N N 
J13571306-2922252 6173812151364882688  471012269 N N 
J13573203+6129343 1661568850770761600  202380743 N N 
J13581392+1234438 3727748630418376704  387009593 N N 
J13591045-1950034 6290519435137636224  125421413 N N 
J14010324-0239180 3657653114880309248  119147875 N N 
J14023312+4620239 1508886439891509248  198151134 N Y 
J14153253+0439312 3668176368871118208  446416116 N Y 
J14155637+3616368 1483977656798789120   27351599 N N 
J14200739-0937127 6329012134635132544    6112560 N N 
J14211512-0107199 3652796572020424448  287849681 N N 
J14245599+0853155 1175938925836488448  421809379 N N 
J14280419+1356137 1227705135863076864  141286665 N N 
J14284323+3310391 1287312100751643776  286963145 N N 
J14292971+1531578 1229089524081628416  450352108 N N 
J14303787+5943249 1618010323247026560  154383758 N N 
J14310120-1217451 6324308389531786112  297175954 N N 
J14311348+7526423 1701602958196086528  156491690 N N 
J14320849+0811313 1172618435080418176  349568452 N N 
J14341683-1231106 6324325225803432320  294401924 N N 
J14392836+1929149 1237730036208674048  349289826 N N 
J14422164+6603208 1669449084967071872  219004642 N N 
J14441717+3002145 1282632682337912832  161662947 N N 
J14511044+3106406 1283125607149311360    9094160 N N 
J14535144+2333208 1266092694561970432  311182575 Y Y 
J14542790+3532569 1293234723208262144  284700100 N N 
J14542923+1606039 1187851653287128576  258105174 N Y 
J14551146+3006454 1282073374518833152  284701226 N N 
J14563831-2809473 6224387727748521344  471012770 N N 
J14575374+5639242 1612801833587498240  405503787 N N 
J15005557+4525343 1586968533015434624  284266904 Y Y 
J15010818+2250020 1262763648230973440  311188315 N N 
J15074769-1627386 6306068659857135232  432216119 N N 
J15093558+0310007 1155276250492687616  460418429 N N 
J15192689-0743200 6322070093095493504   36853511 N N 
J15215291+2058394 1214160733157163008  355793860 N N 
J15221293-2749436 6213248060043565184  471012291 N N 
J15235112+1727569 1208695640675619584  400019820 N N 
J15242475+2925318 1272178319624018816  237091400 N N 
J15303032+0926014 1165479168642900992  393018418 N N 
J15345704-1418486 6265453524968112640  386928810 N N 
J15352059+1742470 1209281375431039104  157086922 N Y 
J15365868-1408006 6265472113586221696  471012749 N N 
J15400352+4329396 1391241478857408768  155970640 N Y 
J15402966-2613422 6234648404610590208   22913463 N N 
J15411642+7559347 1706907487621086464  160422712 Y Y 
J15420677-1928167 6254033894121581952  287291938 N N 
J15524460-2623134 6235533167875990272   23997017 N N 
J15551573-0956055 4346523537966269824   54864880 N N 
J15595337-0815114 4347870370990204928   49511355 N N 
J16025098+2035218 1205070452055788928  229575381 N N 
J16091625+0921077 4453239765733463936  277549382 N N 
J16124178-1852317 6245870673116518784   49324530 N N 
J16142520-0251009 4405150047715392128   74044229 N N 
J16164280+6714196 1642641410934267008  230073581 N Y 
J16240913+4821112 1411178510887026048  162673762 Y Y 
J16252459+5418148 1428427236986209024  207492082 N N 
J16301808-1239434 4330690742322011520  413948621 N N 
J16311879+4051516 1332966881549315456  255932726 N N 
J16400599+0042188 4383790518216171264  281935723 N N 
J16402068+6736046 1648484868558988544  230120143 N N 
J16452211-1319516 4327580052130121728  203506666 N N 
J16463154+3434554 1326893351115617024  219066411 N N 
J16505794+2227058 4566158991430299520  287201692 N N 
J16552880-0820103 4339465085630200960  181589861 Y Y 
J16570570-0420559 4365609170043180416  189843364 N N 
J16580884+2544392 4572835535272627712  236743275 N N 
J17032384+5124219 1412645602995521920  274626553 N N 
J17070752+2133144 4568060562432051584  150585564 N N 
J17072343-0558249 4364185165038935040  145473406 N N 
J17074083+0722066 4394736637893755008  447804173 Y Y 
J17113472+3826341 1341113541156480768   85463294 N N 
J17115234-0151057 4367834134891584512  142948307 Y Y 
J17120780+4539587 1364668825433448704  274977714 Y Y 
J17151894+0457496 4393265392168829056  467929202 N N 
J17155010+1900000 4548562265603840768  230231375 N Y 
J17174408+1140117 4540481374832743040  459611421 N N 
J17195266+4142510 1348028919540189056  101719893 N N 
J17195422+2630030 4574048021719710848  257798327 N Y 
J17254521+0206406 4375233191015944192  327860248 N N 
J17302272+0532547 4389844948935164544  348277669 N N 
J17311725+8205198 1710948192852697600  288314668 N N 
J17312974+2721233 4595127343251508992  321695100 N N 
J17362594+6820220 1637645127018395776  233193964 N N 
J17375330+1835295 4550763526539955712  230241767 N N 
J17435595+4322441 1349047857580994560  193603077 N N 
J17462934-0842362 4165561928540617856  297812150 N Y 
J17513557+3749347 4609151442264875648  116244652 N N 
J17574849+0441405 4472832130942575872  325554331 N N 
J17575096+4635182 1350714133093019904  193867007 N N 
J18021660+6415445 2161121135533953536  233068870 N N 
J18024624+3731048 4609689240889873280   75627178 N N 
J18033605-1858503 4095396422225930624  103218117 N Y 
J18050755-0301523 4177731838628465408   41378014 N N 
J18054470-1422425 4147112604476417792  362144730 N N 
J18064856+1720472 4502369583096912896  286582903 N N 
J18073292-1557464 4145870293808914688  363838130 N N 
J18151241-1924063 4094679437572611712  243867012 N Y 
J18163154+0452456 4470812298018311296   19667455 N N 
J18180427+3846342 2109049433075668480   76349247 N Y 
J18185725+6611332 2257597439718033536  406857100 N N 
J18212815+1414010 4485574134969389312  156746159 N N 
J18220671+0620376 4477025122831072768  318639201 N N 
J18222719+6203025 2159844052779000064  233691740 N N 
J18232835+2810041 4586421272746553472   85262898 N Y 
J18242359-0536488 4161034758178900224  170096216 N N 
J18261131+3014201 4588438567346043776   24113425 N N 
J18315840+4041104 2110336583235233536  289325518 N N 
J18343664+4007266 2110165780975185792  289527642 N N 
J18353790+3259545 2091177593123254016   27858644 N N 
J18361922+1336261 4508377078422114944  149338279 N N 
J18384474-1429249 4103671243754951296  423865905 N N 
J18393308+2952164 4587614930058979584  316993844 N N 
J18410977+2447143 4535928365908540416  317177585 N Y 
J18413741+3942123 2098413719661573248  157853745 N N 
J18415908+3149498 2090085056523454464   68396286 N N 
J18421107-2328582 4078319494857310336    3882477 N N 
J18424498+1354168 4505805591300126080  230345672 N N 
J18424666+5937499 2154880616774131840  359676790 N Y 
J18432213+4040209 2098514324976071424  157955474 N N 
J18452294+1851585 4512525016089353472  282043028 N N 
J18481752+0741210 4286249341336984576   92923185 N N 
J18494929-2350101 4075141768785646848  224752354 N N 
J18495449+1840295 4518262684390915200  348922687 N N 
J18552740+0824090 4310275491469537152  102107794 N Y 
J18580014+0554296 4282578724832056576  227642705 N N 
J19070556+2053168 4519789321942643072  384491142 N Y 
J19074283+3232396 2042937585610945536   42630152 Y Y 
J19082996+3216520 2042871958509344896   42713455 N N 
J19095098+1740074 4514347014282093312  395665737 N N 
J19121455+0253111 4268226078065241600  228846172 N Y 
J19162483+8413411 2302668860880387072  406517901 N N 
J19165526+0510086 4293318823182081408  176188045 N Y 
J19213867+2052028 4516795626657707008  385368233 N N 
J19220206+0702310 4295619138933719808  132021980 N N 
J19241634+7533121 2289304297045379456  420130591 N N 
J19343982+0434572 4291123545113039616  213459719 N N 
J19352922+3746082 2051984436005124480  138362758 N Y 
J19445376-2337591 6768500538717144064   69263349 Y Y 
J19454548+2707318 2028065934962125184  451852919 Y Y 
J19454969+3223132 2034628782438989440   58085557 N N 
J19462386+3201021 2034581091118259328   58338990 N Y 
J19484080+3555178 2047690533883897856   59705241 N N 
J19510930+4628598 2080285727861817088  273589987 N N 
J19535443+4424541 2079074130463898624  274127410 Y Y 
J20000565+3057300 2030861099681010304  103245015 N N 
J20035098+0559440 4248817876711932416  345472607 N N 
J20091824-0113377 4223813264304668288  243800364 N N 
J20260528+5834224 2188318517720321664  352617553 N N 
J20274166-2744506 6798111177125746944  302066574 N N 
J20294834+0941202 1752805741531173632  374416052 Y Y 
J20303207+6526586 2246206567973292160  467254810 N N 
J20403364+1529572 1810616448010879488  340807280 N N 
J20443743+1517352 1762523981210977664  341162242 N N 
J20450403+4429562 2070115588901082368  239332587 N N 
J20523304-1658289 6882963066420161664  262016943 N N 
J20531977+6209156 2195886971653527168  365670764 N N 
J20533304+1037020 1750765357185849856  375814255 N N 
J20553771-1402078 6887029163498137856  206169474 Y Y 
J20572537+2221457 1838855376946302720  266023510 N N 
J21015865-0619070 6910371005081903488   35400809 N N 
J21091740-1318080 6885776098199761024  214576902 N N 
J21243234+4003599 1965478468902062464  279293709 N N 
J21293671+1738353 1784473016438653056   96698571 N Y 
J21311859-0947263 6894054664842632448   71600113 Y Y 
J21380036+2743254 1800808220175220480  298712317 Y Y 
J21462206+3813047 1952802469918554368  407688400 N N 
J21464040-0010233 2681122098893985408   24350161 N N 
J21471744-0444406 2669873515120908544   24352777 N N 
J21565513-0154100 2679694971455927296  241159653 N N 
J22011310+2818248 1893189736896880640  283410775 N N 
J22020070-1928592 6823750688771587840 2028847703 N N 
J22021026+0124006 2683023811628007296  292987389 N N 
J22094029-0438267 2627117287488522240  248027247 N N 
J22112417+4059587 1958030617647715328  119578910 N N 
J22113008+1825341 1776317182780536064  258822427 N N 
J22134277-1741081 6825822095663585536  471012766 N N 
J22171899-0848122 2616132101175106816  471012342 N Y 
J22230696-1736250 2595284016771502080   12652442 N N 
J22270280+0649324 2710189960812052736  419813032 N N 
J22275958+5741453 2007876324466455040  471012608 Y Y 
J22285440-1325178 2601148128510120576   12774230 N N 
J22294885+4128479 1909518584084205312  120526877 N N 
J22330225+0922410 2717105133036645760  418978178 N N 
J22382467-2921139 6608187792013441792  326476717 N Y 
J22383372-1517573 2596740426913080576  402313808 Y Y 
J22384559-2037160 2400808142038361088  262039241 N Y 
J22464980+4420030 1934263333784036736  154101678 N N 
J22501943-0705245 2611163717366876544   36595140 N N 
J22523963+7504190 2232966828771055744  367359428 N N 
J22531672-1415489 2603090003484152064  188580272 N N 
J22563497+1633130 2828928008202069376  217331269 N N 
J23001607-2231276 2396530698208685312  419012256 N N 
J23025250+4338157 1934862945577481344  155113423 N N 
J23062928-0502285 2635476908753563008  278892590 N N 
J23101566-2555530 2379962604166006016   13060575 N N 
J23213752+1717284 2817999068780218368  435198528 N N 
J23243049+5751153 2009439555118168832  427162854 N N 
J23292346+4128068 1923896725839633024  352503796 N Y 
J23312174-2749500 2331849006126794880  304392811 N N 
J23315208+1956142 2824770686019003904  247985094 N Y 
J23340328+0010452 2644439955745152512  422604600 N N 
J23351050-0223214 2640434056928150400  471016474 N N 
J23373601+1622031 2819781274051096192  426954270 N N 
J23380819-1614100 2395413147718069504  434106275 N N 
J23415498+4410407 1926461164913660160  176974026 N N 
J23425274+3049219 2868199402451064064  432484802 N N 
J23430628+3632132 2879455480942629248  352593978 N N 
J23453127-1610198 2418720217246009600    2760232 Y Y 
J23491255+0224037 2739689239311660672  267255253 N N 

==> table5.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. IV. Distance-Limited
Catalog (POKEMON-DLC)
Authors: Clark C.A., Rustamkulov, Z., van Belle G.T., Everett M.E., Littlefield, C., Deveny, S. J., Ciardi D.R., von Braun K.
Table: Detected companions to targets in the volume-limited, 15-pc POKEMON sample of M-dwarf primaries
================================================================================
Byte-by-byte Description of file: table5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---      2MASS  2MASS designation or name
  19- 28 A10    ---      WDS    ? WDS designation
  30- 36 F7.4   ---      Epoch  Year of the measurement; 2000+
  38- 38 A1     ---    l_Filt   ? Limit flag on Filt
  40- 42 I3     nm       Filt   Dmag filter
  44- 45 I2     nm       Dfilt  ? Dmag filter width
  47- 51 F5.1   deg      PA1    Position angle
  53- 58 F6.4   arcsec   Sep1   Angular separation
  60- 60 A1     ---    l_Dmag1  ? Limit flag on Dmag1
  62- 65 F4.2   mag      Dmag1  Magnitude difference
  67- 71 F5.1   deg      PA2    ? Second companion position angle
  73- 78 F6.4   arcsec   Sep2   ? Second companion angular separation
  80- 80 A1     ---    l_Dmag2  ? Limit flag on Dmag2
  82- 85 F4.2   mag      Dmag2  ? Second companion magnitude difference
--------------------------------------------------------------------------------
Note (G1): Astrometric and photometric uncertainties are described in 
           Sections 3.2 and 3.3, respectively, of C. A. Clark et al. (2024a).
--------------------------------------------------------------------------------
J00074264+6022543 00077+6022 18.5887   562 44 107.6 0.9750   0.95                     
                             18.5887   832 40 107.9 0.9774   0.76                     
J00085391+2050252 00089+2050 18.5853   832 40 232.4 0.1329   0.64                     
J00152799-1608008 00155-1608 17.8025   692 40 131.6 0.1944   2.46                     
                             17.8025   880 50 131.1 0.1910   1.64                     
                             18.6571   832 40   4.8 0.2146   1.58                     
J00244419-2708242 00247-2653 18.6571   832 40  51.7 0.9122 < 2.41                     
J00322970+6714080 00321+6715 18.5887   562 44 354.7 0.4695   3.94 185.4 3.5795 < 2.78 
                             18.5887   832 40 355.3 0.4806   3.05 185.6 3.5909 < 2.46 
                             19.0643   832 40   3.8 0.4941   2.44                     
J00325313-0434068 00329-0434 17.8026   880 50 191.3 0.7974 < 2.58                     
J00354313+0233137 00357+0233 17.8027   880 50 143.9 0.3912   1.25                     
LTT 10301         00505+2450 17.7970   692 40 321.7 0.7755   1.23                     
                             17.7970   880 50 321.5 0.7751   1.09                     
                             19.7000   692 40 322.9 0.6690 < 1.39                     
                             19.7000   880 50 322.8 0.6506 < 0.90                     
J01112542+1526214 01114+1526 18.6572   832 40 275.4 0.4103   0.95                     
J01155017+4702023 01158+4702 19.0533   832 40 346.1 0.1689   0.80                     
LHS 1240          01227+0032 17.8053   880 50  40.2 1.1010 < 0.89                     
J01283952-1458042 01287-1458 24.6913   832 40 224.3 0.2730   2.58                     
GJ 65 A           01388-1758 19.7002   692 40 169.7 2.1029 < 1.77                     
                             19.7002   880 50 169.7 2.0943 < 1.10                     
J01463681-0838578 01466-0839 17.7971   692 40   5.9 0.2425   1.06                     
                             17.7971   880 50   7.1 0.2348   0.85                     
J02015400+7332320 02019+7332 19.0534   832 40  38.3 0.5277   0.24                     
PM J02024+1034 A  02025+1035 24.6913   562 44 346.5 0.9240 < 0.89                     
                             24.6913   832 40 346.7 0.9290 < 0.59                     
J02052466-2803152 02023-2634 17.7972   880 50 299.4 1.5716 < 0.95                     
J02132062+3648506 02133+3649 19.0533   832 40  80.5 0.2140   1.94                     
J02271705+5432479 02273+5433 19.0533   832 40 124.7 0.5040   0.60                     
J03015107-1635306 03019-1633 17.8028   692 40 317.3 0.7798 < 1.11                     
                             17.8028   880 50 317.1 0.7772 < 0.85                     
J03104962-1549408 03108-1550 17.8028   880 50 308.7 0.2895   1.29                     
J03542561-0909316 03547-0909 17.8055   880 50  39.6 3.0967 < 3.04                     
J04053888+0544408 04056+0545 17.8029   692 40 251.6 0.8100 < 1.02                     
                             17.8029   880 50 251.8 0.8159 < 1.31                     
J04072048-2429129 04073-2429 17.7974   692 40 277.4 1.2688 < 0.67                     
                             17.7974   880 50 277.4 1.2711 < 0.61                     
J04092226+0546268 04094+0546 17.8029   880 50 215.0 0.3112   0.29                     
J04132663-0139211 04134-0139 19.0671   832 40 354.1 0.6555 < 0.36                     
J04134585-0509049 04138-0509 17.8029   880 50 303.5 0.1979   0.19                     
J04381255+2813001 04382+2813 18.0761   692 40 305.2 1.2188 < 0.62                     
                             18.0761   880 50 305.3 1.2108 < 0.98                     
J05022845-2115236 05025-2115 17.8030   692 40 352.9 0.9172 < 2.56                     
                             17.8030   880 50 352.9 0.9197 < 1.83                     
J05030563+2122362 05033+2125 17.8057   880 50 336.9 0.2202   0.00                     
                             18.0844   692 40 161.7 0.2319   0.60                     
                             18.0844   880 50 157.5 0.2464   0.27                     
J05083500-1810178 05086-1810 17.8030   692 40  39.7 0.0960   0.35                     
                             17.8030   880 50  38.2 0.0976   0.05                     
J05102208+4850327 05104+4850 17.8056   692 40 292.3 2.0272 < 1.49                     
                             17.8056   880 50 292.2 2.0340 < 1.19                     
J05103956+2946479 05107+2947 25.0521   562 44   9.7 1.2570 < 3.92                     
                             25.0521   832 40   9.7 1.2720 < 4.93                     
J05172386+4550229 05167+4600 17.8056   692 40 174.5 3.4249 < 5.32                     
                             17.8056   880 50 174.4 3.4175 < 3.72                     
J05402570+2448090 05404+2448 17.8057   880 50  59.5 0.4747   0.24                     
                             18.0845   692 40  60.8 0.4905   0.90                     
                             18.0845   880 50  60.7 0.4851   0.28                     
J05585333+2121010 05588+2121 17.8057   880 50 271.9 0.2696   0.87                     
J06235123+4540050 06239+4540 18.0846   880 50 269.6 0.6231   1.00                     
J06261024+1845249 06262+1845 17.8031   692 40 323.2 1.9037 < 5.01                     
                             17.8031   880 50 323.4 1.9135 < 3.62                     
J06292339-0248499 06293-0248 19.0647   832 40  14.4 1.0283 < 2.33                     
J06540419+6052191 06541+6052 17.2929 < 700    226.8 0.2365   1.66                     
                             17.2929 > 700    228.1 0.2328   1.37                     
J06575703+6219197 06579+6220 17.2929 > 700    250.4 1.2280 < 1.47                     
J07011725+1348085 07013+1348 17.2874 > 700     93.7 1.2858 < 1.49                     
J07035565+5242075 07039+5242 17.2766 > 700    125.9 0.1451   0.24                     
J07171706-0501031            25.0521   562 44 211.3 1.2270 < 2.49                     
                             25.0521   832 40 211.2 1.2430 < 4.60                     
J07281309-1847359 07282-1848 18.0818   692 40 193.5 0.5281 < 1.89                     
                             18.0818   880 50 192.5 0.5324   1.42                     
                             20.1077   880 50 211.3 0.5365 < 1.82                     
J07345632+1445544 07349+1446 17.2875 < 700    288.3 1.0110 < 1.11                     
                             17.2875 > 700    288.2 1.0032 < 0.90                     
J07362513+0704431 07364+0705 17.2764 < 700    209.3 0.3335   0.54                     
                             17.2764 > 700    209.6 0.3288   0.36                     
J07411976+6718444 07413+6719 17.2929 > 700    200.7 0.2085   0.70                     
J08255285+6902016 08259+6902 17.2929 > 700    255.8 0.2934   1.62                     
J08313744+1923494 08317+1924 17.2901 < 700    183.1 0.9626 < 0.87                     
                             17.2901 > 700    183.0 0.9505 < 0.77                     
J08313759+1923395 08317+1924 17.2901 > 700    206.3 0.3397   5.21                     
J08362561+6717419 08364+6718 17.2930 > 700    252.9 0.2941   2.68                     
J08540524-1307301 08539-1308 18.0765   692 40 283.4 0.8781 < 0.41                     
                             18.0765   880 50 283.2 0.8725 < 0.48                     
                             18.8847   832 40 107.3 0.8697 < 0.40                     
J08552479+7047389 08554+7048 17.2930 < 700    176.9 3.2674 < 1.77                     
                             17.2930 > 700    176.9 3.2346 < 1.41                     
J08581519+1945470 08582+1945 17.2902 > 700    236.7 2.2910 < 0.92                     
                             19.0620   832 40 242.4 2.4491 < 1.38                     
J08585633+0828259 08589+0829 18.0765   692 40 114.8 0.3137   0.88                     
                             18.0765   880 50 115.0 0.3117   0.63                     
J09311936-1329192 09313-1329 17.3504   692 40 227.5 0.6148 < 1.02                     
                             17.3504   880 50 227.4 0.6142 < 0.77                     
J10120466-0241044 10121-0241 17.2768 < 700     69.5 0.1507   1.40                     
                             17.2768 > 700     67.4 0.1519   1.01                     
J10150690+3125110 10151+3125 18.0767   692 40 306.1 1.8489 < 1.31                     
                             18.0767   880 50 306.5 1.8293 < 0.67                     
                             18.0851   692 40 306.5 1.8362 < 0.66                     
                             18.0851   880 50 306.4 1.8317 < 2.03                     
J10313075+5705179 10318+5706 17.2904 < 700    155.8 0.3242   0.65                     
                             17.2904 > 700    155.6 0.3148   0.49                     
J10452148+3830422 10454+3831 17.2904 < 700    231.9 0.6949   2.24                     
                             17.2904 > 700    231.8 0.6908   1.79                     
                             18.0767   692 40 229.8 0.6897 < 2.36                     
                             18.0767   880 50 229.5 0.6879 < 1.57                     
J10430293-0912410 10430-0913 25.0521   832 40 107.5 0.5950   2.14                     
J10494561+3532515 10498+3533 17.2905 < 700     63.0 0.2929   3.08                     
                             17.2905 > 700     58.0 0.2897   2.22                     
                             17.3396   880 50  57.7 0.3131   2.38                     
                             18.0876   692 40  55.5 0.2821   3.82                     
                             18.0876   880 50  53.7 0.2751   2.37                     
J10544197-0718326 10547-0719 17.2931 > 700     69.4 0.8544 < 0.96                     
J11030845+1517518 11031+1518 17.2931 < 700     48.8 0.3912   1.42                     
                             17.2931 > 700     48.1 0.3908   1.54                     
                             18.0851   692 40  44.5 0.3695   1.54                     
                             18.0851   880 50  43.7 0.3684   1.01                     
J11470543+7001588 11471+7002 19.0517   832 40 139.3 0.8030 < 0.54                     
J11520981+0357233 11522+0357 17.2931 < 700     15.8 0.3998   0.65                     
                             17.2931 > 700     15.8 0.3969   0.57                     
J12190600+3150433 12191+3151 17.2931 < 700    331.8 0.1458   0.18 218.8 1.7697 < 5.54 
                             17.2931 > 700    331.3 0.1415   0.09 222.9 1.6789 < 2.30 
                             18.0851   692 40 297.2 0.1284   0.02 217.9 1.6936 < 2.90 
                             18.0851   880 50 298.4 0.1256   0.03 220.5 1.7041 < 2.07 
J12225061-0404462 12228-0405 17.2876 > 700    184.2 0.2026   0.34                     
J12233316+6711184 12236+6711 17.2932 < 700    216.5 0.5915   0.37                     
                             17.2932 > 700    216.6 0.5855   0.23                     
                             18.0825   692 40  34.2 0.6140 < 0.44                     
                             18.0825   880 50  34.1 0.6110 < 0.55                     
J12285759+0825316 12290+0826 17.2905 < 700    197.4 0.2965   1.52                     
                             17.2905 > 700    197.8 0.2929   1.34                     
                             18.0825   692 40 188.0 0.2859   1.87                     
                             18.0825   880 50 188.6 0.2784   1.39                     
J12331738+0901157 12335+0901 17.2905 < 700    321.6 1.1760 < 0.38                     
                             17.2905 > 700    321.3 1.1635 < 0.52                     
                             17.2932 > 700    141.4 1.1696 < 0.64                     
                             18.0825   692 40 138.9 1.0971 < 0.49                     
                             18.0825   880 50 138.8 1.0682 < 0.43                     
                             18.0851   692 40 319.0 1.0988 < 0.49                     
                             18.0851   880 50 318.9 1.0935 < 0.44                     
J12435889-1614351 12440-1615 17.2876 < 700    284.7 0.3420   0.45                     
J12490273+6606366 12490+6607 17.2932 < 700    199.0 0.2285   1.12                     
                             17.2932 > 700    198.7 0.2203   0.79                     
                             18.0825   692 40 208.6 0.3224   0.99                     
                             18.0825   880 50 208.1 0.3210   0.87                     
J12574030+3513306 12576+3514 17.2932 < 700    121.4 0.1886   0.24                     
                             17.2932 > 700    121.7 0.1876   0.14                     
                             18.0852   692 40 133.5 0.1627   0.09                     
                             18.0852   880 50 133.3 0.1658   0.27                     
J13092185-2330350 13094-2331 17.2906 > 700    105.1 1.1947 < 0.99                     
                             17.2906 > 700    102.5 1.1752 < 1.03                     
J13142039+1320011 13143+1320 17.2661 > 700     68.8 0.2232   0.35                     
J13194569+4746409 13198+4747 17.2769 < 700     68.5 0.3841   1.28                     
                             17.2769 > 700     71.9 0.3661   0.98                     
J13233281+2914149 13235+2914 17.2662 < 700     89.2 1.6954 < 0.75                     
                             17.2662 > 700     89.2 1.6850 < 0.93                     
                             18.0770   692 40  89.2 1.6646 < 1.24                     
                             18.0770   880 50  89.3 1.6597 < 0.83                     
J13314666+2916368 13318+2917 17.2933 < 700    267.6 0.2166   0.45                     
                             17.2933 > 700    267.3 0.2148   0.40                     
                             18.0770   692 40  96.8 0.1937   0.72                     
                             18.0770   880 50  96.8 0.1917   0.61                     
J13324460+1648397 13328+1649 17.2933 > 700    235.4 2.6816 < 1.17                     
J13414631+5815197 13418+5815 17.2770 > 700    253.5 0.8075 < 1.64                     
J13420990-1600233 13422-1600 17.2853 > 700     29.5 0.6435 < 1.39                     
J13442828+5141086 13446+5142 17.2716 < 700     73.0 0.4177   0.54                     
                             17.2716 > 700     73.1 0.4148   0.61                     
J13490104+0247281 13490+0247 17.2933 < 700    310.3 0.6447   0.28                     
                             17.2933 > 700    310.0 0.6394   0.38                     
                             18.0851   692 40 128.6 0.6104   0.19                     
                             18.0851   880 50 128.5 0.6073   0.27                     
J13534589+5210298 13538+5210 17.2717 < 700    353.4 1.0297 < 1.09                     
                             17.2717 > 700    353.3 1.0174 < 1.06                     
J14095169+0724258 14099+0725 17.2880 > 700    205.2 1.1087 < 0.33                     
J14170294+3142472 14170+3143 17.2797 < 700    128.9 0.2647   0.52                     
                             17.2797 > 700    128.5 0.2677   1.01                     
J14235017-1646116 14238-1646 17.2935 > 700     18.7 0.6604   3.29                     
                             18.0852   692 40  18.1 0.6241   3.43                     
                             18.0852   880 50  18.5 0.6189   2.49                     
J14314309+3214337 14317+3215 17.2798 > 700     72.1 1.6767 < 2.51                     
                             17.3399   880 50  71.8 1.7492 < 1.97                     
J14515703+6307588 14520+6308 17.2826 > 700    121.6 0.4383   0.77                     
J14535144+2333208 14540+2335 17.2798 < 700     86.5 0.8097   1.24                     
                             17.2798 > 700     86.4 0.8084   1.03                     
                             18.0769   692 40  83.4 0.7426 < 1.34                     
                             18.0769   880 50  83.1 0.7371 < 1.01                     
J14572643-2124384 14575-2125 17.2744 > 700    213.9 0.1815   1.41                     
J15005557+4525343 15009+4526 17.3399 > 700    164.2 2.0334 < 2.90                     
J15020759+7527526 15021+7528 17.2825 > 700    130.5 0.6188   2.39                     
                             19.7023   880 50 135.7 0.6256   0.56                     
J15085332+4934062 15089+4934 17.2826 > 700    310.2 0.1574   1.50                     
                             20.1085   880 50 336.5 0.2655   1.66                     
J15154371-0725208 15157-0725 17.2854 < 700     19.0 0.5835   0.53                     
                             17.2854 > 700     19.0 0.5777 < 0.43                     
                             20.1085   692 40  27.2 0.5391 < 0.78                     
                             20.1085   880 50  27.9 0.5306 < 0.71                     
J15191181-1245061 15192-1245 17.2936 > 700    294.7 0.2464   2.42                     
J15211607+3945164 15213+3945 17.2662 > 700     90.6 0.2378   0.78                     
J15263317+5522206 15266+5522 17.2664 > 700    218.3 0.2280   1.13                     
J15294392+4252498 15297+4252 17.2664 < 700    344.7 0.6787   1.69                     
                             17.2664 > 700    344.7 0.6719   1.31                     
                             19.7022   880 50 141.0 0.5118   2.25                     
J15411642+7559347            17.2855 < 700    210.3 0.4012   1.94                     
                             17.2855 > 700    210.2 0.4058   1.78                     
J15434848+2552376 15438+2553 17.2799 < 700    262.4 0.2448   0.31                     
                             17.2799 > 700    262.0 0.2447   0.16                     
J15471513+0149218 15473+0149 17.2881 > 700    287.0 0.2650   1.72                     
J15552475+2702174 15554+2702 17.2799 > 700    287.5 1.4484 < 2.18                     
J15553178+3512028 15555+3512 17.2855 < 700    252.0 1.6597 < 2.38                     
                             17.2855 > 700    252.2 1.6497 < 2.77                     
J16012775+2116133 16015+2116 17.2799 > 700    144.8 1.5708 < 0.36                     
                             17.3401   880 50 324.7 1.5736 < 0.71                     
J16041322+2331386 16042+2332 17.2800 < 700    109.0 0.1065   0.85                     
                             17.2800 > 700    107.7 0.0982   0.37                     
                             17.3401   880 50 112.5 0.1018   0.45                     
J16240913+4821112 16240+4822 17.2744 > 700    352.2 0.2554   3.49                     
J16264816-1723335 16268-1724 17.2937 > 700    354.3 0.6724 < 0.63                     
J16484658+1038516 16488+1039 17.3402   692 40  49.1 0.1523   0.88                     
                             17.3402   880 50  49.0 0.1518   0.61                     
J16510995+3555071 16512+3555 17.2856 < 700    317.5 1.1237 < 2.07                     
                             17.2856 > 700    317.2 1.1140 < 2.22                     
                             19.6994   880 50 317.7 1.1339 < 1.58                     
J16552880-0820103 16555-0820 17.2857 < 700     59.4 0.2131   0.34                     
                             17.2857 > 700     60.0 0.2101   0.49                     
                             17.2937 < 700     58.1 0.2112   0.36                     
                             17.2937 > 700     57.9 0.2101   0.43                     
J17074083+0722066 17077+0722 17.2829 > 700     22.9 0.2053   0.03                     
J17115234-0151057 17119-0151 17.2720 < 700    107.0 0.6990 < 0.56                     
                             17.2720 > 700    106.8 0.6949 < 0.66                     
J17120780+4539587 17121+4540 17.2746 < 700    343.9 0.2865   0.53                     
                             17.2746 > 700    343.7 0.2815   0.55                     
                             17.3456   692 40 156.7 0.3178   0.55                     
                             17.3456   880 50 156.6 0.3171   0.72                     
J17182244+1808565 17183+1809 17.2718 > 700    326.9 0.4576 < 1.59                     
J17183572+0156433 17187+0157 17.2719 < 700     55.6 0.5307 < 1.05                     
                             17.2719 > 700     55.0 0.5325 < 1.11                     
J17335314+1655129 17339+1655 17.2938 > 700    101.0 0.1443   1.06                     
                             19.6995   880 50  62.6 0.3639   1.08                     
J17340562+4447082 17341+4447 17.2800 < 700    147.5 0.6895   0.80                     
                             17.2800 > 700    147.2 0.6852   0.67                     
J17430081+0547215 17430+0547 17.2720 < 700    111.8 0.3688   1.75                     
                             17.2720 > 700    111.5 0.3665   1.30                     
J17461184+6024225 17462+6024 17.2883 > 700    134.0 2.0068 < 2.81                     
J17462507+2743014 17465+2743 17.2747 < 700    143.9 0.5686 < 0.63                     
                             17.2747 > 700    143.6 0.5625 < 0.69                     
                             17.2938 > 700    324.4 0.5650   1.04                     
J17530062+1655029 17530+1655 17.2883 < 700    110.0 0.8448 < 0.55                     
                             17.2883 > 700    109.9 0.8394 < 0.44                     
J18191622-0734518 18193-0735 17.2775 > 700    132.9 0.5168   1.44                     
J18205720-0102573 18210-0101 17.2775 < 700    185.6 1.4339 < 0.54                     
                             17.2775 > 700    185.5 1.4305 < 0.59                     
J18400238+7240540 18400+7241 17.2939 > 700    318.2 0.8508   0.27                     
J18523373+4538317 18526+4539 17.2802 > 700     37.7 0.4920   0.54                     
                             19.6995   880 50  28.7 0.4684   0.81                     
J19031729+6359341 19033+6400 17.2939 < 700    150.8 0.1685   0.36                     
                             17.2939 > 700    150.6 0.1663   0.26                     
J19074283+3232396 19074+3230 17.2885 < 700     80.6 0.3499   0.20                     
                             17.2885 > 700     80.6 0.3487   0.52                     
                             17.7965   692 40 264.8 0.3535   0.01                     
                             17.7965   880 50 265.8 0.3547   0.16                     
                             17.8019   692 40  84.9 0.3545   0.36                     
                             17.8019   880 50  84.8 0.3554   0.20                     
                             18.6597   832 40  95.5 0.2283   0.23                     
J19101435+4657261 19102+4657 17.3431   692 40 120.6 0.7178   0.72                     
                             17.3431   880 50 120.6 0.7173   0.94                     
J19445376-2337591 19449-2338 24.6913   832 40  50.4 0.1600   0.23                     
J19454548+2707318 19458+2710 17.3404   692 40  61.1 2.3330 < 0.92                     
                             17.3404   880 50  61.0 2.3295 < 0.79                     
                             17.8020   692 40  61.4 2.3413 < 1.12                     
                             17.8020   880 50  61.5 2.3425 < 0.92                     
J19535443+4424541 19539+4425 17.2939 > 700    212.2 0.4356   2.09                     
J20081786+3318122 20083+3318 19.7026   880 50 237.6 0.4166   0.48                     
J20294834+0941202 20298+0941 18.5914   832 40  82.6 0.1471   2.25                     
J20312561+3833432 20314+3833 18.5943   832 40 244.6 0.1248   0.74                     
J20553771-1402078 20555-1400 18.6567   832 40  89.9 0.0787   0.23                     
J21011610+3314328 21013+3315 17.8048   692 40 348.5 0.2594   2.07                     
                             17.8048   880 50 347.9 0.2644   2.01                     
                             18.5853   832 40 355.2 0.2869   1.65                     
J21012062+3314280 21011+3315 17.8048   692 40 346.5 0.2111   0.20                     
                             17.8048   880 50 345.0 0.2100   0.22                     
                             18.5853   832 40 357.0 0.2098   0.30                     
J21134479+3634517 21137+3635 18.6600   832 40  10.6 0.3868   0.31                     
                             19.6995   880 50   5.5 0.3596   0.14                     
J21311859-0947263 21313-0947 17.8048   692 40 191.7 0.1171   1.88                     
                             17.8048   880 50 194.5 0.1175   1.42                     
                             18.6598   832 40 103.6 0.1185   1.61                     
J21380036+2743254 21379+2743 17.8022   880 50  15.5 3.4166 < 4.27  15.0 3.3042 < 5.28 
J21561982-1020166 21563-1020 18.6598   832 40 161.0 1.3357 < 1.44                     
J22171870-0848186 22173-0847 18.8863   832 40 347.2 0.4175   1.98                     
J22275958+5741453 22280+5742 19.6998   692 40 220.1 1.8714 < 1.78                     
                             19.6998   880 50 220.0 1.8691 < 1.39                     
J22383372-1517573 22385-1519 18.8863   832 40 148.4 0.1916   0.53                     
J22520522-1532511 22521-1533 19.7027   880 50 352.4 0.7280   0.55                     
J23024353+7505591 23027+7505 19.0532   562 44   3.0 0.4862   3.30                     
                             19.0532   832 40   3.7 0.4883   2.38                     
J23093931-0158230 23097-0158 19.6997   880 50  25.9 1.6797 < 1.89                     
J23172807+1936469 23175+1937 18.8893   562 44  25.4 0.3529   1.82                     
                             18.8893   832 40  25.5 0.3545   1.41                     
                             19.6999   692 40  22.5 0.3209   2.23                     
                             19.6999   880 50  22.5 0.3208   1.80                     
J23453127-1610198 23455-1610 17.8024   692 40 185.4 0.5068   1.68                     
                             17.8024   880 50 185.7 0.5006   0.41                     
J23503619+0956537 23506+0957 19.0642   832 40 109.2 1.0778 < 1.81                     
J23522340-1441240 23524-1441 17.8025   880 50 263.9 0.3792   1.97                     
J23572056-1258487 23573-1259 17.8025   880 50 342.2 0.7340   3.86                     
J23574410+2318169 23577+2318 19.0615   832 40  43.6 0.1244   0.97                     

==> table6.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. IV. Distance-Limited
Catalog (POKEMON-DLC)
Authors: Clark C.A., Rustamkulov, Z., van Belle G.T., Everett M.E., Littlefield, C., Deveny, S. J., Ciardi D.R., von Braun K.
Table: Known stellar companions to targets in the volume-limited, 15-pc POKEMON sample of M-dwarf primaries
================================================================================
Byte-by-byte Description of file: table6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---      2MASS    2MASS designation or name
  19- 26 A8     ---      Comp     Component configuration for this row
  28- 31 I4     yr       Epoch    ? Year of the measurement
  33- 35 I3     deg      PA       ? Position angle
  37- 41 F5.2   deg    e_PA       ? Uncertainty in PA
  43- 48 A6     arcsec   AngSep   ? Angular separation
  50- 55 A6     arcsec e_AngSep   ? Uncertainty in AngSep
  57- 62 A6     AU       ProjSep  ? Projected separation
  64- 69 A6     ---      Tech     Technique (1)
  71- 72 I2     ---    r_Tech     ? Reference for Tech (2)
  74- 77 F4.2   mag      Dmag     ? Magnitude difference between components
  79- 82 F4.2   mag    e_Dmag     ? Uncertainty in Dmag
  84- 87 A4     nm       Filt     ? Filter or wavelength of Dmag
  89- 90 I2     ---    r_Dmag     ? Reference for Dmag (2)
--------------------------------------------------------------------------------
Note (1): Techniques and instruments used to detect and resolve systems.
    AO det = adaptive optics;
    astdet = detection via astrometric perturbation, companion often not detected directly;
    CCDdet = detection via CCD or other two-dimensional electronic imaging;
    lkydet = detection via lucky imaging;
    micdet = detection via a micrometry technique;
    occdet = detection via occultation;
    phodet = detection via a photographic technique;
    radvel = detection via radial velocity, but no SB type indicated;
       SB1 = spectroscopic multiple, single-lined;
       SB2 = spectroscopic multiple, double-lined;
       SB3 = spectroscopic multiple, triple-lined;
    spcdet = detection via space-based technique;
    spkdet = detection via speckle interferometry;
    visdet = detection via wide-field CCD or other two-dimensional electronic imaging.
Note (2): References for Tech and magDiff.
     1 = Aitken (1899) [1899AN....150..113A];
     2 = Balega et al. (1999) [1999A&AS..140..287B];
     3 = Baroch et al. (2018) [2018A&A...619A..32B];
     4 = Benedict et al. (2000) [2000AJ....120.1106B];
     5 = Beuzit et al. (2004) [2004A&A...425..997B];
     6 = Blazit et al. (1987) [1987A&AS...71...57B];
     7 = Bowler et al. (2015) [2015ApJS..216....7B];
     8 = Burnham (1891a) [1891AN....127..289B];
     9 = Burnham (1891b) [1891AN....127..369B];
    10 = Burnham (1894) [1894PLicO...2....1B];
    11 = Burnham (1913) [1913mpms.book.....B];
    12 = Clark et al. (2023) [2023RNAAS...7..206C];
    13 = Cortes-Contreras et al. (2017) [2017A&A...597A..47C];
    14 = Dahn et al. (1976) [1976PUSNO..24c...1D];
    15 = Delfosse et al. (1999a) [1999A&A...344..897D];
    16 = Delfosse et al. (1999b) [1999A&A...350L..39D];
    17 = Duquennoy & Mayor (1988) [1988A&A...200..135D];
    18 = El-Badry et al. (2021) [2021MNRAS.506.2269E];
    19 = ESA (1997) [1997ESASP1200.....E];
    20 = Espin (1920) [1920MNRAS..80..329E];
    21 = Espin & Milburn (1926) [1926MNRAS..86..131E];
    22 = Forrest et al. (1988) [1988ApJ...330L.119F];
    23 = Forveille et al. (2005) [2005AA...435L...5F];
    24 = Fouque et al. (2018) [2018MNRAS.475.1960F];
    25 = Franz et al. (1998) [1998AJ....116.1432F];
    26 = Gaia Collaboration et al. (2023) [2023A&A...674A...1G];
    27 = Giclas et al. (1971) [1971lpms.book.....G];
    28 = Gili et al. (2022) [2022AN....34324008G];
    29 = Gizis & Reid (1996) [1996AJ....111..365G];
    30 = Hartkopf et al. (1994) [1994AJ....108.2299H];
    31 = Heintz (1987) [1987ApJS...65..161H];
    32 = Heintz (1993) [1993AJ....105.1188H];
    33 = Henry et al. (1997) [1997AJ....114..388H];
    34 = Henry et al. (1999) [1999ApJ...512..864H];
    35 = Henry et al. (2018) [2018AJ....155..265H];
    36 = Herbig & Moorhead (1965) [1965ApJ...141..649H];
    37 = Hertzsprung (1909) [1909AN....180...39H];
    38 = Horch et al. (2004) [2004AJ....127.1727H];
    39 = Horch et al. (2010) [2010AJ....139..205H];
    40 = Horch et al. (2012) [2012AJ....143...10H];
    41 = Hough (1899) [1899AN....149...65H];
    42 = Hussey (1904) [1904LicOB...2..180H];
    43 = Janson et al. (2012) [2012ApJ...754...44J];
    44 = Janson et al. (2014) [2014ApJ...789..102J];
    45 = Jeffers et al. (2018) [2018A&A...614A..76J];
    46 = Jodar et al. (2013) [2013MNRAS.429..859J];
    47 = Joy (1942) [1942PASP...54...33J];
    48 = Joy (1947) [1947ApJ...105...96J];
    49 = Kuiper (1934) [1934PASP...46..360K];
    50 = Kuiper (1936a) [1936ApJ....84..478K];
    51 = Kuiper (1936b) [1936ApJ....84R.359K];
    52 = Kuiper (1942) [1942ApJ....96..315K];
    53 = Kuiper (1943) [1943ApJ....97..275K];
    54 = Lamman et al. (2020) [2020AJ....159..139L];
    55 = Lau (1911) [1911AN....189..197L];
    56 = Leinert et al. (1986) [1986A&A...164L..29L];
    57 = Leinert et al. (1994) [1994A&A...291L..47L];
    58 = Luyten (1941) [1941POMin...3....1L];
    59 = Luyten (1969) [1969PMMin..21....1L];
    60 = Luyten (1972) [1972PMMin..29....1L];
    61 = Luyten (1977) [1977PMMin..50....1L];
    62 = Luyten (1979) [1979nltt.book.....L];
    63 = Luyten (1997) [1997yCat.1130....0L];
    64 = Luyten (1998) [1998yCat.1087....0L];
    65 = Malo et al. (2014) [2014ApJ...788...81M];
    66 = Martin et al. (2000) [2000ApJ...529L..37M];
    67 = Mason et al. (2018) [2018AJ....155..215M];
    68 = McCarthy & Henry (1987) [1987ApJ...319L..93M];
    69 = McCarthy et al. (1988) [1988ApJ...333..943M];
    70 = McCarthy et al. (1991) [1991AJ....101..214M];
    71 = Montagnier et al. (2006) [2006A&A...460L..19M];
    72 = Osvalds & Osvalds (1959) [1959AJ.....64..265O];
    73 = Reid & Gizis (1997) [1997AJ....113.2246R];
    74 = Reiners & Basri (2010) [2010ApJ...710..924R];
    75 = Reuyl (1941) [1941PASP...53..119R];
    76 = Richichi et al. (1996) [1996A&A...309..163R];
    77 = Riedel et al. (2010) [2010AJ....140..897R];
    78 = Rossiter (1995) [1955POMic..11....1R];
    79 = Salama et al. (2021) [2021AJ....162..102S
    80 = Shkolnik et al. (2010) [2010ApJ...716.1522S];
    81 = Skrutskie et al. (2006) [2006AJ....131.1163S];
    82 = Sperauskas et al. (2019) [2019A&A...626A..31S];
    83 = Struve (1837) [1837AN.....14..249S];
    84 = Tokovinin et al. (2010) [2010AJ....139..743T];
    85 = Tomkin & Pettersen (1986) [1986AJ.....92.1424T];
    86 = van Biesbroeck (1961) [1961AJ.....66..528V];
    87 = van Biesbroeck (1947) [1974ApJS...28..413V];
    88 = van de Kamp (1936) [1936PASP...48..313V];
    89 = van den Bos (1937) [1937CiUO...98..362V];
    90 = van den Bos (1950) [1950CiUO..109Q.371V];
    91 = van den Bos (1951) [1951CiUO..111...13V];
    92 = Vrijmoet et al. (2022) [2022AJ....163..178V];
    93 = Vyssotsky (1927) [1927PA.....35..213V];
    94 = Ward-Duong et al. (2015) [2015MNRAS.449.2618W];
    95 = Wendell (1913) [1913AnHar..69...99W];
    96 = Wilson (1954) [1954AJ.....59..132W];
    97 = Winters et al. (2017) [2017AJ....153...14W];
    98 = Wirtanen (1941) [1941PASP...53..340W];
    99 = Worley (1962) [1962AJ.....67..403W].
--------------------------------------------------------------------------------
J00152799-1608008 A-B      1985 130       0.22          1.0945 micdet 31 0.40      V    31 
J00182256+4401222 A-B      1907  57       38.83         138.33 micdet 11 3.02      V    95 
J00244419-2708242 A-BaBb   1993 353  0.40 1.07   0.4    8.2743 spkdet 57 1.20      K    57 
                  Ba-Bb    1993 330  0.40 0.267  0.4    2.0647 spkdet 57 0.35      K    57 
J00275592+2219328 A-B      2004  13  2.00 0.125  0.01   1.77   AO det 23 0.26 0.05 K    23 
J00322970+6714080 AaAb-B   1923  99       2.26          22.511 phodet 93 2.50      V    21 
                  Aa-Ab    1989  43  3.00 0.451  0.02   4.4922 spkdet 70 1.94 0.06 K    70 
LTT 10301         A-B      1960 315       1             14.986 phodet 61 0.30      B    61 
J00582789-2751251 A-B                                   0.2381 SB1    24                   
J01023895+6220422 A-B      1999  76       293.05        2889.4 visdet 81 2.35 0.03 K    81 
J01053732+2829339 A-B                                   0.133  SB2     3                   
J01221027+2209032 A-B      2015 175  2.00 0.271  0.01   3.0795 lkydet 13 0.86 0.17 I    13 
J01283952-1458042 A-B      2018 339       0.4115        5.49   spkdet 92 2.60      I    92 
GJ 65 A           A-B      1935 118       2             5.439  phodet 59 0.50      B    59 
J02015400+7332320 A-B      2011 266  0.30 0.438  0.004  5.1896 lkydet 44 1.37 0.29 I    44 
PM J02024+1034 A  A-B      2019 183  0.80 0.93   0.01   13.36  AO det 79 0.62 0.07 I    79 
J02050492-1736528 A-B      2002 101       0.39          3.6348 AO det  5 3.59      H     5 
J02132062+3648506 A-B      2007  57  2.00 0.181  0.002  2.5857 lkydet 43 2.13 0.08 I    43 
J02164119-3059181 A-B      1920 315       105           1408   phodet 63 0.50      B    63 
LTT 1445          A-Ba     1944 311       3.27          22.563 micdet 78 0.20      B    78 
                  Ba-Bb    1944 135       1.32          9.108  micdet 78 2.30      B    78 
J03161381+5810024 A-B      1919  39       4.1           55.692 micdet 20 0.30      V    20 
J04083742+3338134 A-B      2016   0  8.00 0.2854 0.07   3.9737 AO det 54 2.46 0.30 I    54 
J04351612-1606574 A-B                                   0.1298 SB2    74                   
J04381255+2813001 A-B      2002 299       0.54          7.1366 AO det  5 0.42      K     5 
J05022845-2115236 A-B      1929 346       0.53          4.4324 micdet 78 3.40      V    78 
J05032402+5307412 A-B      2013 280  0.30 5.6    0.2    77.591 visdet 94 4.81      K    94 
J05083500-1810178 A-B      2008  48  1.00 0.0518 0.002  0.4782 spkdet 84 0.00      V    84 
J05321467+0949150 A-B      2009                         0.23   SB2    80                   
J05363099+1119401 A-B      2000 135       156.54        1788.4 visdet 81 2.14 0.04 K    81 
J05402570+2448090 A-B      1974 310       0.3           3.0612 phodet 14 0.98 0.07 I    44 
J05593774+5835351 A-B      1966 120       164           2212   phodet 27 3.50      B    27 
J06261024+1845249 AaAb-B   1890 162       1.33          19.44  micdet  9 6.80      V     9 
                  Aa-Ab    1994  80       0.0057 0.0006 0.0833 occdet 76 0.30 0.10 K    76 
J06292339-0248499 A-B      1939 358       1.34          5.5152 micdet 91 0.20      V    91 
J06352986-0403185 A-B      2012 171  1.20 0.155  0.006  1.96   CCDdet 44 2.28 0.10 I    44 
J06521806-0510253 A-B      1942 177       58            507.19 phodet 52 3.79      V    52 
J06540419+6052191 A-B      1985 259       0.2           2.1831 micdet 31 0.10      V    31 
J06575703+6219197 A-B      1996 220       2             22.98  spkdet 33 2.00      K    33 
J07035565+5242075 A-B      2000 345       0.163         1.4708 AO det  5 0.14      K     5 
J07100180+3831457 A-B                     0.011         0.0666 SB2    85                   
J07111138+4329590 A-B      2004 208  0.03 0.275  0.005  3.5995 AO det 71 0.13 0.03 K    71 
J07161977+2708331 A-B      2000 154       0.054         0.6438 AO det  5 0.57      H     5 
J07180819+3916295 A-B      2016  67 28.00 0.1067 0.07   1.496  AO det 54 0.91 0.30 I    54 
J07281309-1847359 A-B      2019 211       0.5315        7.1824 spkdet 92 1.50      I    92 
J07315773+3613102 AaAb-B   1960 353       38            455.75 phodet 62 1.30      B    62 
                  Aa-Ab    2000 195       0.684         8.2035 AO det  5 2.02      K     5 
J07362513+0704431 A-B      1996 270       0.7           6.0034 spkdet 33 0.00      K    33 
J07545478-2920559 AaAb-B   2001 104       0.808         10.04  phodet 77 0.50      B    77 
                  Aa-Ab                                 0.0394 spcdet 26                   
J08151117-2344157 A-B      2018           1.5           14.85  astdet 35                   
J08362561+6717419 A-B      1999  35       0.554         7.8449 spkdet 38 2.81 0.09 853  38 
J08383373-2843261 A-B      2019  98       0.0478        0.65   spkdet 92 0.00      I    92 
J08552479+7047389 AaAb-B   1831  34       7.43          86.091 micdet 83 0.10      V    83 
                  Aa-Ab                                 1.0152 radvel 82                   
J08561956+1239500 A-B      2011 210  0.30 1.824  0.02   21.258 lkydet 44 0.51 0.01 I    44 
J08581519+1945470 A-B      1960 333       4.5           23.179 phodet 61 0.70      B    61 
J08585633+0828259 Aa-Ab                   0.007         0.0473 SB2    73                   
                  AaAb-B   1997           0.62          4.1892 AO det 15 0.50 0.04 K    15 
J09064536-0848248 A-B      1999 264       8.23          119.32 visdet 81 4.00 0.03 K    81 
J09142298+5241125 A-B      1833  49       20.03         126.86 micdet 83 0.00      V    83 
J09153642-1035470 A-B      2003  82  0.30 0.076  0.001  0.5634 AO det 71 0.12 0.01 H    71 
J09311936-1329192 A-B      1942 239       0.6           6      micdet 53 0.60      V    99 
J09423493+7002024 A-B      1937  77       88.47         1049.1 phodet 72 0.70      B    59 
J10120466-0241044 A-B      1997           0.18          2.0785 AO det 15 0.95 0.05 K    15 
J10352725+6926594 A-B                                   0.3464 SB2     3                   
J10430293-0912410 A-B      2006 267       0.477         5.82   spkdet 67 1.70      V    67 
J10452148+3830422 AaAb-B   1896 326       1.18          16.362 micdet 41 4.00      V    41 
                  Aa-Ab    1983 133       0.381         5.2829 spkdet 30                   
J11052903+4331357 A-B      1960 133       28            137.33 phodet 62 5.80      B    62 
J12111179-1957376 A-B      1920 135       85            1083.1 phodet 63 0.90      B    63 
J12140866-2345172 A-B      2016 223  0.01 3.4673 0.0007 37.33  spcdet 18 8.28      Gaia 18 
J12212673+3038376 A-B      1963 102       4.5           53.92  phodet 59 0.10      B    59 
J12233316+6711184 A-B      1991  35       0.595         7.8687 spcdet 19 0.26 0.03 V    19 
J12285759+0825316 A-B      2009  16  0.70 0.19   0.003  2.6292 spkdet 40 0.98 0.12 692  40 
J12331738+0901157 A-B      1952 114       0.51          2.2821 micdet 96 0.40      V    96 
J12490273+6606366 Aa-Ab                   0.022         0.2245 SB3    15                   
                  AaAb-B   1997           0.23          2.3469 AO det 15 0.70 0.10 K    15 
J13004666+1222325 A-B      2000  82       0.475         5.466  AO det  5 4.41      K     5 
J13193356+3506373 AaAb-B   1896 120       17.3          237.07 micdet  1 1.00      V     1 
                  Aa-Ab    1993 188  2.00 0.065  0.003  0.8907 spkdet  2                   
J13194569+4746409 AaAb-B   1904  99       0.91          8.2727 micdet 42 0.60      V    42 
                  Aa-Ab    1992 104       0.109         0.9909 spkdet 30 0.43      K     5 
J13282106-0221365 A-B      1939  60       8.17          107.67 micdet 90 2.60      V    90 
J14023312+4620239 A-B      1889   8       2.27          25.334 micdet 10 0.00      V    10 
J14153253+0439312 A-B                                   0.3584 SB2     3                   
J14535144+2333208 A-B      1940 103       0.9           10.286 phodet 75 0.60      B    75 
J14542923+1606039 A-Ba     1999  25  1.00 5      0.01   49.739 CCDdet 22 4.80 0.10 K    66 
                  Ba-Bb    1999  48  2.00 0.101  0.002  1.0047 AO det 66 0.50 0.20 K    66 
J15005557+4525343 AaAb-B   1991 342       0.425         4.9759 spcdet 19 3.63 0.30 V    19 
                  Aa-Ab    2014 108  8.00 0.117  0.05   1.3698 spkdet 28                   
J15352059+1742470 A-B      1960 352       18            269.15 phodet 62 2.40      B    62 
J15400352+4329396 A-B      1960 144       5             62.614 phodet 64 0.90      B    64 
J15411642+7559347 A-B      1990           0.0745        1.017  astdet 32 1.00      V    32 
J16164280+6714196 A-B      1907  13       64.27         691.99 micdet 37 2.20      V    55 
J16240913+4821112 A-B      1982           0.28   0.03   2.1961 spkdet 68 3.04 0.32 K    68 
J16552880-0820103 AaAb12-B 1920 315       73            453.42 phodet 63 2.50      B    63 
                  Aa-Ab12  1934 135       0.2           1.2422 micdet 49 0.00      V    89 
                  AaAb12-C 1944           221           1372.7 phodet 86 4.41      K    81 
                  Ab1-2                   0.09          0.559  SB1    48                   
J17074083+0722066 A-B      2008  88       0.206         2.5122 spkdet 39 0.97      754  39 
J17115234-0151057 A-B      1960 101       0.52          5.2958 micdet 87 0.10      V    31 
J17120780+4539587 A-B      1934 229       1.1           6.5754 micdet 51 0.10      V    51 
J17155010+1900000 A-B      2008 267  0.40 1.841  0.01   25.198 lkydet 46 2.45      I    46 
J17195422+2630030 A-B      1941 268       16.035        172.45 phodet 72 2.30      B    72 
J17462934-0842362 A-B      2010                         0.2756 SB2    65                   
J18033605-1858503 A-B      2019 352       0.219         2.8967 spkdet 92 1.30      I    92 
J18151241-1924063 A-B      2011 218       3.43          50.093 CCDdet 97 2.20      V    97 
J18180427+3846342 A-B      1966           10            113.62 phodet 27 2.10      B    27 
J18232835+2810041 A-B      2008 166  0.60 1.203  0.01   17.81  lkydet 46 2.10      I    46 
J18410977+2447143 AaAb-B   1960  12       9             89.388 phodet 62 2.60      B    62 
                  Aa-Ab                   0.005         0.0497 SB2    29                   
J18424666+5937499 A-B      1832 134       12.42         43.757 micdet 83 0.50      V    83 
J18552740+0824090 A-B      1988           0.008         0.089  SB2    17 0.16      V    17 
J19070556+2053168 A-B      1936 292       115           1015.4 phodet 59 0.00      B    59 
J19074283+3232396 A-B      1936  80       0.32          2.6622 micdet 50 0.40      V    50 
J19121455+0253111 A-B      1994 346       0.2073        1.9557 spcdet 25 1.77      V    25 
J19165526+0510086 A-B      1960 150       74            437.71 phodet 62 8.70      B    62 
J19352922+3746082 A-B      2014                                SB1    45                   
J19445376-2337591 A-B      2004 355  0.01 0.813  0.005  12.06  AO det 71 0.08 0.01 K    71 
J19454548+2707318 A-B      1959 245       1.46          15.553 micdet 99 1.10      V    99 
J19462386+3201021 A-B      1935 135       2.21          30.82  micdet 88 1.00      V    88 
J19535443+4424541 AaAb-B   1966  98       11            51.619 phodet 27 1.20      B    27 
                  Aa-Ab    1993           0.39   0.04   1.8301 spkdet 69 1.20 0.10 K    69 
J20294834+0941202 A-B      1995  95       0.016         0.1194 spcdet  4 2.72 0.20 Z    44 
J20553771-1402078 AaAb-B   1960 186       107           1261   phodet 62 1.50      B    62 
                  Aa-Ab    2018 303       0.0811        0.9557 spkdet 92 0.40      I    92 
J21293671+1738353 A-B      2019  96       0.0367        0.2488 spkdet 92 0.00      I    92 
J21311859-0947263 A-B      1986 157  0.80 0.218  0.006  1.6269 spkdet  6 2.10 0.06 V    34 
J21380036+2743254 A-BaBb   1999  23       2.7           35.405 visdet 81 3.35      I    46 
                  A-Bb     2017  15  1.00 3.3042 0.008  43.327 spkdet 12 5.28 0.38 880  12 
J22171899-0848122 A-BaBb   1920 225       7             77.36  phodet 58 0.80      B    58 
                  Ba-Bb    2001 306       0.978         10.81  AO det  5 1.18      K     5 
J22275958+5741453 A-B      1890 179       2.32          9.28   micdet  8 3.00      V     8 
J22382467-2921139 A-B      1954 134       15            177.77 phodet 60 1.20      B    60 
J22383372-1517573 A-BaBb   1985   0  2.90 0.39   0.02   1.3283 spkdet 56 0.55 0.07 K    56 
                  Ba-Bb                   0.008         0.0272 SB3    16                   
J22384559-2037160 AaAb-B   1939 355       23.45         208.66 micdet 91 2.00      V    91 
                  Aa-Ab    1960           0.005         0.0445 SB2    36                   
J23292346+4128068 A-BaBb   1965 221       19            283.95 phodet 27 1.20      B    27 
                  Ba-Bb    2010 192  0.40 0.0467 0.0009 0.6979 AO det  7 0.27 0.06 H     7 
J23315208+1956142 A-B      1941 183       3.5           21.921 micdet 98 1.90      V    47 
J23453127-1610198 A-B      2005 250  0.10 0.066  0.007  0.825  AO det 71 0.14 0.10 K    71 
